A Definition of Happiness for Reinforcement Learning Agents

What is happiness for reinforcement learning agents? We seek a formal definition satisfying a list of desiderata. Our proposed definition of happiness is the temporal difference error, i.e. the difference between the value of the obtained reward and observation and the agent's expectation of this value. This definition satisfies most of our desiderata and is compatible with empirical research on humans. We state several implications and discuss examples.

==> data/optimism_ex1.dat <==
0 -1.05
1 1.95
2 1.8525
3 1.759875
4 1.67188125
5 1.5882871875
6 1.50887282812
7 1.43342918672
8 1.36175772738
9 1.29366984101
10 1.22898634896
11 1.16753703151
12 1.10916017994
13 1.05370217094
14 1.0010170624
15 0.950966209275
16 0.903417898812
17 0.858247003871
18 0.815334653677
19 0.774567920994
20 0.735839524944
21 0.699047548697
22 0.664095171262
23 0.630890412699
24 0.599345892064
25 0.569378597461
26 0.540909667588
27 0.513864184208
28 0.488170974998
29 0.463762426248
30 0.440574304936
31 0.418545589689
32 0.397618310204
33 0.377737394694
34 0.358850524959
35 0.340907998711
36 0.323862598776
37 0.307669468837
38 0.292285995395
39 0.277671695625
40 0.263788110844
41 0.250598705302
42 0.238068770037
43 0.226165331535
44 0.214857064958
45 0.20411421171
46 0.193908501125
47 0.184213076069
48 0.175002422265
49 0.166252301152
50 0.157939686094
51 0.15004270179
52 0.1425405667
53 0.135413538365
54 0.128642861447
55 0.122210718375
56 0.116100182456
57 0.110295173333
58 0.104780414666
59 0.099541393933
60 0.0945643242364
61 0.0898361080246
62 0.0853443026233
63 0.0810770874922
64 0.0770232331176
65 0.0731720714617
66 0.0695134678886
67 0.0660377944942
68 0.0627359047695
69 0.059599109531
70 0.0566191540544
71 0.0537881963517
72 0.0510987865341
73 0.0485438472074
74 0.046116654847
75 0.0438108221047
76 0.0416202809995
77 0.0395392669495
78 0.037562303602
79 0.0356841884219
80 0.0338999790008
81 0.0322049800508
82 0.0305947310482
83 0.0290649944958
84 0.027611744771
85 0.0262311575325
86 0.0249195996559
87 0.0236736196731
88 0.0224899386894
89 0.0213654417549
90 0.0202971696672
91 0.0192823111838
92 0.0183181956246
93 0.0174022858434
94 0.0165321715512
95 0.0157055629737
96 0.014920284825
97 0.0141742705837
98 0.0134655570546
99 0.0127922792018
100 0.0121526652417


==> data/optimism_ex1_reward.dat <==
0 0
1 -1
2 2
3 2
4 2
5 2
6 2
7 2
8 2
9 2
10 2
11 2
12 2
13 2
14 2
15 2
16 2
17 2
18 2
19 2
20 2
21 2
22 2
23 2
24 2
25 2
26 2
27 2
28 2
29 2
30 2
31 2
32 2
33 2
34 2
35 2
36 2
37 2
38 2
39 2
40 2
41 2
42 2
43 2
44 2
45 2
46 2
47 2
48 2
49 2
50 2
51 2
52 2
53 2
54 2
55 2
56 2
57 2
58 2
59 2
60 2
61 2
62 2
63 2
64 2
65 2
66 2
67 2
68 2
69 2
70 2
71 2
72 2
73 2
74 2
75 2
76 2
77 2
78 2
79 2
80 2
81 2
82 2
83 2
84 2
85 2
86 2
87 2
88 2
89 2
90 2
91 2
92 2
93 2
94 2
95 2
96 2
97 2
98 2
99 2
100 2


==> data/pessimism_ex1.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0
51 0.0
52 0.0
53 0.0
54 0.0
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0

